Arithmetic Distribution Matching

In this work, arithmetic distribution matching (ADM) is presented. ADM invertibly transforms a discrete memoryless source (DMS) into a target DMS. ADM can be used for probabilistic shaping and for rate adaption. Opposed to existing algorithms for distribution matching, ADM works online and can transform arbitrarily long input sequences. It is shown analytically that as the input length tends to infinity, the ADM output perfectly emulates the target DMS with respect to the normalized informational divergence and the entropy rate. Numerical results are presented that confirm the analytical bounds.

==> plotdaten2.txt <==
10   1.559724438151533   0.2132179532627546
100   1.696408071261216   0.2573707459734703
1000   1.403299025929744   0.1462532008839717
10000   1.354795738492703   0.1701885676476499


==> plotdaten3.txt <==
2   1.634594736908826
3   1.752218488631679
4   1.680950116430937
5   1.464958039371826
6   1.540449779973236
7   1.627492727326898
8   1.636143667882275
9   1.525424741289422
10   1.542730301413183
11   1.605649336729523
12   1.596397967680748
13   1.581481263128421


==> plotdaten4.txt <==
2   0.07458395486929197
3   0.1118759323039379
4   0.1049292067069158
5   0.1040214209747978
6   0.09809289934966686
7   0.09669358262321404
8   0.1002974307981639
9   0.1018956202646492
10   0.1010492759068187
11   0.0986712613914344
12   0.09731198566733958
13   0.09897847303964889
14   0.0996982259076149
15   0.09915648914832209


==> plotdatenrateADM.txt <==
10   0.8111518560773592   0.03125889569680049
100   0.8719323594713358   0.0113976339418409
1000   0.8837438785959606   0.00340564981070692
10000   0.8810656633494306   0.001005950986774854


==> plotdatenrateTunstall.txt <==
2   0.8888888888888888
3   0.8888888888888888
4   0.8767123287671232
5   0.8791208791208791
6   0.8868360277136259
7   0.8977955911823647
8   0.8865800865800866
9   0.8815764300746126
10   0.8813909450852127
11   0.8858131487889274
12   0.8882945077982397
13   0.8834689695793202
14   0.8810327675543214
15   0.8810686398933081


==> plotdatenrateadmana.txt <==
2   0.5714285714285714
3   0.5581395348837209
4   0.6213592233009708
5   0.6926406926406926
6   0.7191011235955056
7   0.7332242225859247
8   0.75488389237007
9   0.7751051303616484
10   0.7815600671653182
11   0.7868944077683467
12   0.7931195843351136
13   0.8005171610265045

